Globular Cluster UVIT Legacy Survey (GlobULeS) $-$ II. Evolutionary status of hot stars in M3 and M13

We present a far-ultraviolet (FUV) study of hot stellar populations in the second parameter pair globular clusters (GCs) M3 and M13, as a part of the Globular cluster UVIT Legacy Survey program (GlobULeS). We use observations made with F148W and F169M filters of the Ultraviolet Imaging Telescope (UVIT) onboard {\em AstroSat} along with ground-based data (UBVRI filters), {\em Hubble Space Telescope (HST)} GC catalogue, and {\em Gaia} EDR3 catalogue. Based on the FUV-optical colour-magnitude diagrams, we classify the sources into the horizontal branch (HB) stars, post-HB stars, and hot white dwarfs (WDs) in both the GCs. The comparison of synthetic and observed colours of the observed HB stars suggests that the mass-loss at the red giant branch (RGB) and He spread in both clusters have a simultaneous effect on the different HB distributions detected in M3 and M13, such that, HB stars of M13 require a larger spread in He (${\rm 0.247-0.310}$) than those of M3 (${\rm Y= 0.252-0.266}$). The evolutionary status of HB stars, post-HB stars, and WDs are studied using SED fit parameters and theoretical evolutionary tracks on the H-R diagram. We found that the observed post-HB stars have evolved from zero-age HB (ZAHB) stars of the mass range $0.48-0.55$ \Msun\ in M3 and M13. We detect 24 WD candidates in each cluster having ${\rm \log(L_{bol}/L_\odot)}$ in the range $-0.8$ to $+0.6$ and ${\rm \log(T_{eff}/K)}$ in the range of 4.2 to 5.0. Placing the WDs on the H-R diagram and comparing them with models suggest that M13 has a population of low-mass WDs, probably originating from binary evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
